The Fates of the Circumgalactic Medium in the FIRE Simulations

We analyze the different fates of the circumgalactic medium (CGM) in FIRE-2 cosmological simulations, focusing on the redshifts z=0.25 and z=2 representative of recent surveys. Our analysis includes 21 zoom-in simulations covering the halo mass range Mh(z=0) ~ 10^10 - 10^12 Msun. We analyze both where the gas ends up after first leaving the CGM (its "proximate" fate), as well as its location at z=0 (its "ultimate" fate). Of the CGM at z=2, about half is found in the ISM or stars of the central galaxy by z=0 in Mh(z=2) ~ 5e11 Msun halos, but most of the CGM in lower-mass halos ends up in the IGM. This is so even though most of the CGM in M_h(z=2) ~ 5e10 Msun halos first accretes onto the central galaxy before being ejected into the IGM. On the other hand, most of the CGM mass at z=0.25 remains in the CGM by z=0 at all halo masses analyzed. Of the CGM gas that subsequently accretes onto the central galaxy in the progenitors of Mh(z=0) ~10^12 Msun halos, most of it is cool (T~10^4 K) at z=2 but hot (~Tvir) at z=0.25, consistent with the expected transition from cold mode to hot mode accretion. Despite the transition in accretion mode, at both z=0.25 and z=2 >~80% of the cool gas in Mh >~ 10^11 Msun halos will accrete onto a galaxy. We find that the metallicity of CGM gas is typically a poor predictor of both its proximate and ultimate fates. This is because there is in general little correlation between the origin of CGM gas and its fate owing to substantial mixing while in the CGM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
